Cogradient Descent for Dependable Learning

Conventional gradient descent methods compute the gradients for multiple variables through the partial derivative. Treating the coupled variables independently while ignoring the interaction, however, leads to an insufficient optimization for bilinear models. In this paper, we propose a dependable learning based on Cogradient Descent (CoGD) algorithm to address the bilinear optimization problem, providing a systematic way to coordinate the gradients of coupling variables based on a kernelized projection function. CoGD is introduced to solve bilinear problems when one variable is with sparsity constraint, as often occurs in modern learning paradigms. CoGD can also be used to decompose the association of features and weights, which further generalizes our method to better train convolutional neural networks (CNNs) and improve the model capacity. CoGD is applied in representative bilinear problems, including image reconstruction, image inpainting, network pruning and CNN training. Extensive experiments show that CoGD improves the state-of-the-arts by significant margins. Code is available at {https://github.com/bczhangbczhang/CoGD}.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> cover.txt <==
Dear editor:
We submit hereby the manuscript entitled: Cogradient Descent. We submit this manuscript based on the following reasons:
1. The submission is an extended version of an CVPR2020 paper (Cogradient Descent for Bilinear Optimization). On the basis of previous work, we further provide a systematic way to coordinate the gradients of coupling variables based on a kernelized projection function. Besides, CoGD can also be used to decompose the association of features and weights, which further generalizes our method to better train convolutional neural networks (CNNs) and improve the model capacity.
2. All authors have read this manuscript and would like to have it considered exclusively for publication in JMLR. 
3. (Declaration of possible conflicts of interest; in particular, name all action editors that have recently collaborated with authors of the submission.)
4. In order to review the paper better, we find 5 action editors whose research direction matched our paper. Such as Tong Zhang, Zhihua Zhang, Honglak Lee, Suvrit Sra, Kilian Weinberger.
5. (Suggestions of 3 to 5 reviewers. These suggestions will be considered (though, again, not necessarily taken) by the action editor.)
We would be very grateful if the submitted manuscript could be reviewed and considered for publication in Advanced Functional Materials. Everything goes well!!
Your kind considerations will be greatly appreciated.
With best regards,
Sincerely Yours,
Baochang Zhang








@InProceedings{Zhuo_2020_CVPR,
author = {Zhuo, Li'an and Zhang, Baochang and Yang, Linlin and Chen, Hanlin and Ye, Qixiang and Doermann, David and Ji, Rongrong and Guo, Guodong},
title = {Cogradient Descent for Bilinear Optimization},
booktitle = {IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
month = {June},
year = {2020}
}

